Security Theater: On the Vulnerability of Classifiers to Exploratory Attacks

The increasing scale and sophistication of cyberattacks has led to the adoption of machine learning based classification techniques, at the core of cybersecurity systems. These techniques promise scale and accuracy, which traditional rule or signature based methods cannot. However, classifiers operating in adversarial domains are vulnerable to evasion attacks by an adversary, who is capable of learning the behavior of the system by employing intelligently crafted probes. Classification accuracy in such domains provides a false sense of security, as detection can easily be evaded by carefully perturbing the input samples. In this paper, a generic data driven framework is presented, to analyze the vulnerability of classification systems to black box probing based attacks. The framework uses an exploration exploitation based strategy, to understand an adversary's point of view of the attack defense cycle. The adversary assumes a black box model of the defender's classifier and can launch indiscriminate attacks on it, without information of the defender's model type, training data or the domain of application. Experimental evaluation on 10 real world datasets demonstrates that even models having high perceived accuracy (>90%), by a defender, can be effectively circumvented with a high evasion rate (>95%, on average). The detailed attack algorithms, adversarial model and empirical evaluation, serve.

==> references.bib.txt <==
@inproceedings{barreno2006can,
  title={Can machine learning be secure?},
  author={Barreno, Marco and Nelson, Blaine and Sears, Russell and Joseph, Anthony D and Tygar, J Doug},
  booktitle={Proceedings of the 2006 ACM Symposium on Information, computer and communications security},
  pages={16--25},
  year={2006},
  organization={ACM}
}

@inproceedings{alabdulmohsin2014adding,
  title={Adding Robustness to Support Vector Machines Against Adversarial Reverse Engineering},
  author={Alabdulmohsin, Ibrahim M and Gao, Xin and Zhang, Xiangliang},
  booktitle={Proceedings of the 23rd ACM International Conference on Conference on Information and Knowledge Management},
  pages={231--240},
  year={2014},
  organization={ACM}
}

@misc{Lichman:2013 ,
author = "M. Lichman",
year = "2013",
title = "{UCI} Machine Learning Repository",
url = "http://archive.ics.uci.edu/ml",
institution = "University of California, Irvine, School of Information and Computer Sciences" }

@article{d2014avatar,
  title={Avatar captcha: telling computers and humans apart via face classification and mouse dynamics.},
  author={D'Souza, Darryl Felix},
  year={2014}
}

@article{wang2015active,
  title={Active learning via query synthesis and nearest neighbour search},
  author={Wang, Liantao and Hu, Xuelei and Yuan, Bo and Lu, Jianfeng},
  journal={Neurocomputing},
  volume={147},
  pages={426--434},
  year={2015},
  publisher={Elsevier}
}

@inproceedings{biggio2013evasion,
  title={Evasion attacks against machine learning at test time},
  author={Biggio, Battista and Corona, Igino and Maiorca, Davide and Nelson, Blaine and {\v{S}}rndi{\'c}, Nedim and Laskov, Pavel and Giacinto, Giorgio and Roli, Fabio},
  booktitle={Joint European Conference on Machine Learning and Knowledge Discovery in Databases},
  pages={387--402},
  year={2013},
  organization={Springer}
}

@inproceedings{prakash2010phishnet,
  title={Phishnet: predictive blacklisting to detect phishing attacks},
  author={Prakash, Pawan and Kumar, Manish and Kompella, Ramana Rao and Gupta, Minaxi},
  booktitle={INFOCOM, 2010 Proceedings IEEE},
  pages={1--5},
  year={2010},
  organization={IEEE}
}

@inproceedings{akhtar2011robustness,
  title={Robustness of multi-modal biometric systems under realistic spoof attacks against all traits},
  author={Akhtar, Zahid and Biggio, Battista and Fumera, Giorgio and Marcialis, Gian Luca},
  booktitle={Biometric Measurements and Systems for Security and Medical Applications (BIOMS), 2011 IEEE Workshop on},
  pages={1--6},
  year={2011},
  organization={IEEE}
}


@article{smutz2016tree,
  title={When a Tree Falls: Using Diversity in Ensemble Classifiers to Identify Evasion in Malware Detectors},
  author={Smutz, Charles and Stavrou, Angelos},
  year={2016}
}

@inproceedings{alabdulmohsin2014adding,
  title={Adding Robustness to Support Vector Machines Against Adversarial Reverse Engineering},
  author={Alabdulmohsin, Ibrahim M and Gao, Xin and Zhang, Xiangliang},
  booktitle={Proceedings of the 23rd ACM International Conference on Conference on Information and Knowledge Management},
  pages={231--240},
  year={2014},
  organization={ACM}
}

@inproceedings{abramson2015toward,
  title={Toward Adversarial Online Learning and the Science of Deceptive Machines},
  author={Abramson, Myriam},
  booktitle={2015 AAAI Fall Symposium Series},
  year={2015}
}

@article{biggio2014security,
  title={Security evaluation of pattern classifiers under attack},
  author={Biggio, Battista and Fumera, Giorgio and Roli, Fabio},
  journal={IEEE transactions on knowledge and data engineering},
  volume={26},
  number={4},
  pages={984--996},
  year={2014},
  publisher={IEEE}
}

@article{ditzler2015learning,
  title={Learning in nonstationary environments: a survey},
  author={Ditzler, Gregory and Roveri, Manuel and Alippi, Cesare and Polikar, Robi},
  journal={IEEE Computational Intelligence Magazine},
  volume={10},
  number={4},
  pages={12--25},
  year={2015},
  publisher={IEEE}
}

@inproceedings{boser1992training,
  title={A training algorithm for optimal margin classifiers},
  author={Boser, Bernhard E and Guyon, Isabelle M and Vapnik, Vladimir N},
  booktitle={Proceedings of the fifth annual workshop on Computational learning theory},
  pages={144--152},
  year={1992},
  organization={ACM}
}

@inproceedings{kantchelian2013approaches,
  title={Approaches to adversarial drift},
  author={Kantchelian, Alex and Afroz, Sadia and Huang, Ling and Islam, Aylin Caliskan and Miller, Brad and Tschantz, Michael Carl and Greenstadt, Rachel and Joseph, Anthony D and Tygar, JD},
  booktitle={Proceedings of the 2013 ACM workshop on Artificial intelligence and security},
  pages={99--110},
  year={2013},
  organization={ACM}
}

@article{papernot2016transferability,
  title={Transferability in Machine Learning: from Phenomena to Black-Box Attacks using Adversarial Samples},
  author={Papernot, Nicolas and McDaniel, Patrick and Goodfellow, Ian},
  journal={arXiv preprint arXiv:1605.07277},
  year={2016}
}

@article{tramer2016stealing,
  title={Stealing Machine Learning Models via Prediction APIs},
  author={Tram{\`e}r, Florian and Zhang, Fan and Juels, Ari and Reiter, Michael K and Ristenpart, Thomas},
  journal={arXiv preprint arXiv:1609.02943},
  year={2016}
}

@inproceedings{zhou2016modeling,
  title={Modeling Adversarial Learning as Nested Stackelberg Games},
  author={Zhou, Yan and Kantarcioglu, Murat},
  booktitle={Pacific-Asia Conference on Knowledge Discovery and Data Mining},
  pages={350--362},
  year={2016},
  organization={Springer}
}









